Navigation with QPHIL: Quantizing Planner for Hierarchical Implicit Q-Learning

Offline Reinforcement Learning (RL) has emerged as a powerful alternative to imitation learning for behavior modeling in various domains, particularly in complex navigation tasks. An existing challenge with Offline RL is the signal-to-noise ratio, i.e. how to mitigate incorrect policy updates due to errors in value estimates. Towards this, multiple works have demonstrated the advantage of hierarchical offline RL methods, which decouples high-level path planning from low-level path following. In this work, we present a novel hierarchical transformer-based approach leveraging a learned quantizer of the space. This quantization enables the training of a simpler zone-conditioned low-level policy and simplifies planning, which is reduced to discrete autoregressive prediction. Among other benefits, zone-level reasoning in planning enables explicit trajectory stitching rather than implicit stitching based on noisy value function estimates. By combining this transformer-based planner with recent advancements in offline RL, our proposed approach achieves state-of-the-art results in complex long-distance navigation environments.

==> data/antmaze-medium-diverse-v2.csv <==
mean,confidence_interval
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
2.499999944120645523e-03,4.583530196348191768e-03
6.999999936670064926e-02,6.120098055091341416e-02
4.349999930709600449e-01,1.582859206529588780e-01
7.200000099837779999e-01,1.184138460816247934e-01
8.674999997019767761e-01,5.319942521999296986e-02
8.899999931454658508e-01,4.327563409832598657e-02
9.024999961256980896e-01,2.540213509444328235e-02
9.174999967217445374e-01,4.460749833982540630e-02
8.824999928474426270e-01,3.823099485402534081e-02
9.149999916553497314e-01,3.584041590382442549e-02
8.875000104308128357e-01,3.460489677699352812e-02
9.349999949336051941e-01,2.163781580905524415e-02
8.899999931454658508e-01,3.394820033900376732e-02
9.375000149011611938e-01,1.758205814472295347e-02
9.024999961256980896e-01,3.695360155264174745e-02
9.125000014901161194e-01,2.678243445021415148e-02
8.974999934434890747e-01,4.125177194330549579e-02
8.999999910593032837e-01,2.771859294743824267e-02
8.850000053644180298e-01,2.836079985676848506e-02
9.199999943375587463e-01,2.771857745847189705e-02
9.024999961256980896e-01,4.460750315215815387e-02
9.225000068545341492e-01,3.282452049461405397e-02
8.924999982118606567e-01,2.492505542481094141e-02
9.049999937415122986e-01,3.231772254255273896e-02
9.125000014901161194e-01,1.539801455786668494e-02
8.874999880790710449e-01,3.170833564924335074e-02
9.075000062584877014e-01,1.952328754180582965e-02
9.174999967217445374e-01,2.343562475009801360e-02
8.999999910593032837e-01,4.271721246085938284e-02
9.074999988079071045e-01,1.825208915677217422e-02


==> data/antmaze-medium-play-v2.csv <==
mean,confidence_interval
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00
5.999999959021806717e-02,4.157787844980460196e-02
4.425000050105154514e-01,1.499812344201562619e-01
6.674999957904219627e-01,1.675968365912924862e-01
8.099999986588954926e-01,1.296418088606847707e-01
8.774999901652336121e-01,5.897837468590805265e-02
9.174999967217445374e-01,2.238769814765505586e-02
9.074999988079071045e-01,3.791567822876132365e-02
9.024999812245368958e-01,2.893698317784671598e-02
9.149999916553497314e-01,3.377092113769973591e-02
9.174999967217445374e-01,3.055141670523805683e-02
8.949999958276748657e-01,3.842675002327104045e-02
8.900000080466270447e-01,3.020563415787298756e-02
8.975000008940696716e-01,2.238768776002985142e-02
8.924999907612800598e-01,3.916169992094165053e-02
9.025000035762786865e-01,3.823100140482973974e-02
8.775000050663948059e-01,3.629805744070033202e-02
9.050000011920928955e-01,2.375363575969057298e-02
8.849999979138374329e-01,3.584040741869890662e-02
8.799999877810478210e-01,2.191346813871655405e-02
9.125000014901161194e-01,2.291764798142426063e-02
9.050000011920928955e-01,1.510281885564446723e-02
8.899999931454658508e-01,2.939999508361154645e-02
8.974999934434890747e-01,2.343563276493978650e-02
8.774999976158142090e-01,4.619403457311491851e-02
9.099999964237213135e-01,3.020561875975123073e-02
8.800000026822090149e-01,2.592836019909108489e-02
8.899999931454658508e-01,2.940000238518113845e-02
8.849999904632568359e-01,2.836080111828813768e-02
9.200000017881393433e-01,3.920000094920562256e-02


==> data/max_constrastive_distances.txt <==
0 54.830543518066406
1 51.633392333984375
2 23.465137481689453
3 17.123586654663086
4 53.55366516113281
5 34.13190841674805
6 10.161782264709473
7 57.6212043762207
8 31.282419204711914
9 40.281341552734375
10 22.652366638183594
11 17.436201095581055
12 30.091758728027344
13 22.879867553710938
14 30.695926666259766
15 18.750898361206055
16 23.111116409301758
17 9.57242202758789
18 13.300756454467773
19 8.160547256469727
20 7.319976806640625
21 25.68633460998535
22 9.350001335144043
23 39.14706039428711
24 31.03070831298828
25 26.358667373657227
26 6.407557964324951
27 10.671792030334473
28 40.062232971191406
29 19.181562423706055
30 17.869810104370117
31 22.485422134399414
32 20.48197364807129
33 8.322870254516602
34 15.021366119384766
35 28.910926818847656
36 11.916457176208496
37 15.268449783325195
38 12.65365219116211
39 26.960674285888672
40 13.729410171508789
41 7.65425968170166
42 14.309282302856445
43 29.203441619873047
44 6.174026966094971
45 26.73016929626465
46 6.328256607055664
47 43.948116302490234
48 10.491703987121582
49 3.0080325603485107
50 70.05633544921875
51 48.763370513916016
52 21.584457397460938
53 22.242206573486328
54 8.456546783447266
55 12.070151329040527
56 17.05779457092285
57 18.799501419067383
58 8.305505752563477
59 27.33344078063965
60 77.56027221679688
61 13.085710525512695
62 18.379676818847656
63 16.214786529541016
64 26.0439510345459
65 53.06605911254883
66 11.885648727416992
67 12.2864990234375
68 5.19232177734375
69 21.23089599609375
70 14.634603500366211
71 9.463773727416992
72 40.7503776550293
73 9.937854766845703
74 3.734881639480591
75 30.452762603759766
76 23.887697219848633
77 20.417516708374023
78 27.74776840209961
79 53.96844482421875
80 40.489383697509766
81 61.958518981933594
82 31.213083267211914
83 13.435929298400879
84 16.206933975219727
85 21.08844757080078
86 30.233749389648438
87 15.604000091552734
88 40.854209899902344
89 30.367284774780273
90 26.037866592407227
91 22.092010498046875
92 45.4728889465332
93 31.745254516601562
94 33.24645233154297
95 14.056052207946777


==> data/max_non_constrastive_distances.txt <==
0 17.68536949157715
1 18.879974365234375
2 12.829529762268066
3 5.3615312576293945
4 12.215799331665039
5 17.388389587402344
6 10.803228378295898
7 17.518171310424805
8 11.142431259155273
9 16.652875900268555
10 11.501320838928223
11 40.79912185668945
12 8.202938079833984
13 23.698179244995117
14 10.86249828338623
15 8.509038925170898
16 19.03087043762207
17 11.235140800476074
18 14.020023345947266
19 12.387697219848633
20 13.154382705688477
21 7.487549304962158
22 10.145926475524902
23 35.61445617675781
24 24.864852905273438
25 26.294044494628906
26 5.979130268096924
27 47.539188385009766
28 30.798095703125
29 50.307403564453125
30 2.2255568504333496
31 40.83061218261719
32 72.75775909423828
33 42.176475524902344
34 64.63079071044922
35 135.66419982910156
36 14.762572288513184
37 21.572269439697266
38 40.15538024902344
39 28.16122817993164
40 41.14914321899414
41 16.184547424316406
42 38.98450469970703
43 32.78234100341797
44 33.888084411621094
45 22.534175872802734
46 14.526638984680176
47 32.119319915771484
48 17.181127548217773
49 82.04285430908203
50 28.645143508911133
51 66.99928283691406
52 43.81443405151367
53 32.7386589050293
54 16.53056526184082
55 41.11090087890625
56 59.04334259033203
57 105.11821746826172
58 37.5932502746582
59 65.255615234375
60 27.77109718322754
61 81.14747619628906
62 81.4944076538086
63 38.46285629272461
64 67.63259887695312
65 53.593162536621094
66 65.84823608398438
67 93.3872299194336
68 57.88481903076172
69 98.0333023071289
70 149.42041015625
71 98.06866455078125
72 198.9050750732422
73 38.470008850097656


==> data/medium_diverse_.0_iql_lr5e-5_5e-6-mean+conf.csv <==
Wall time,Step,Value
1723533636.6676881,0.0,0.0
1723533636.6677172,1.0,0.0
1723533636.6677337,2.0,0.007400225067552788
1723533636.6677465,3.0,0.14749305881161562
1723533636.6677597,4.0,0.6015178718290246
1723533636.6677718,5.0,0.8309332786507714
1723533636.6677837,6.0,0.9166071602944897
1723533636.6677957,7.0,0.940577727818253
1723533636.6678078,8.0,0.9280391552118922
1723533636.6678195,9.0,0.9447233124149407
1723533636.6678312,10.0,0.9186721349478054
1723533636.6679356,11.0,0.9462123420855045
1723533636.6680703,12.0,0.9142477025644338
1723533636.6681907,13.0,0.95394975581357
1723533636.6683092,14.0,0.955162334010973
1723533636.6684296,15.0,0.9434526414598107
1723533636.668548,16.0,0.9509919659295882
1723533636.6686656,17.0,0.9477198486535836
1723533636.6687822,18.0,0.927042208039689
1723533636.6688988,19.0,0.932225341334089
1723533636.6690154,20.0,0.9100179752180075
1723533636.6691318,21.0,0.9438767232860124
1723533636.6692488,22.0,0.9376954862567901
1723533636.6693654,23.0,0.9570795066783213
1723533636.6694818,24.0,0.9522926311162532
1723533636.6695976,25.0,0.9399010000602591
1723533636.6697137,26.0,0.9281328347004617
1723533636.6698296,27.0,0.919550687785629
1723533636.669945,28.0,0.9267114920475137
1723533636.6700609,29.0,0.9426954814884186
1723533636.6701765,30.0,0.9447233537207484
1723533636.6702993,31.0,0.954247724022106
1723533636.6703906,32.0,0.944883785658


==> data/medium_diverse_.0_iql_lr5e-5_5e-6-mean-conf.csv <==
Wall time,Step,Value
1723533636.701236,0.0,0.0
1723533636.701255,1.0,0.0
1723533636.7012691,2.0,-0.0024002251793115883
1723533636.701282,3.0,0.002506947148848762
1723533636.7012947,4.0,0.2584821424760902
1723533636.7013063,5.0,0.6040666641287696
1723533636.7013187,6.0,0.818392854010625
1723533636.7013311,7.0,0.8594222244980312
1723533636.7013433,8.0,0.8419608257146215
1723533636.701355,9.0,0.8652766303646001
1723533636.7013667,10.0,0.8313278650521946
1723533636.7014005,11.0,0.8837877008298395
1723533636.7014523,12.0,0.8757522592885936
1723533636.701506,13.0,0.8860502775650309
1723533636.701563,14.0,0.8898376945992565
1723533636.701617,15.0,0.8865472822462438
1723533636.701675,16.0,0.8840080722173846
1723533636.7017329,17.0,0.8922801847250172
1723533636.7017903,18.0,0.8529577633500816
1723533636.7018473,19.0,0.8877745919087087
1723533636.7019057,20.0,0.8249820390871072
1723533636.7019634,21.0,0.8811232051884141
1723533636.7020204,22.0,0.8573044708278657
1723533636.7020774,23.0,0.8929205171635366
1723533636.702136,24.0,0.8877072830530583
1723533636.7021937,25.0,0.8450989665611398
1723533636.7022507,26.0,0.8818671080790791
1723533636.702308,27.0,0.8504492931408847
1723533636.7023666,28.0,0.8732884602687705
1723533636.7024243,29.0,0.8623044660594942
1723533636.7024817,30.0,0.8652765890587923
1723533636.7025316,31.0,0.9157522807462656
1723533636.7026143,32.0,0.900116214342


==> data/medium_diverse_.0_iql_lr5e-5_5e-6-mean.csv <==
Wall time,Step,Value
1723533636.684462,0,0.0
1723533636.6844862,1,0.0
1723533636.6845014,2,0.0024999999441206455
1723533636.6845145,3,0.07500000298023224
1723533636.6845272,4,0.4300000071525574
1723533636.684539,5,0.7174999713897705
1723533636.6845512,6,0.8675000071525574
1723533636.6845634,7,0.8999999761581421
1723533636.6845756,8,0.8849999904632568
1723533636.6845872,9,0.9049999713897705
1723533636.684599,10,0.875
1723533636.684668,11,0.9150000214576721
1723533636.6847613,12,0.8949999809265137
1723533636.6848485,13,0.9200000166893005
1723533636.684936,14,0.9225000143051147
1723533636.6850233,15,0.9149999618530273
1723533636.6851115,16,0.9175000190734863
1723533636.6851993,17,0.9200000166893005
1723533636.6852863,18,0.8899999856948853
1723533636.685373,19,0.9099999666213989
1723533636.6854606,20,0.8675000071525574
1723533636.6855476,21,0.9124999642372131
1723533636.6856346,22,0.8974999785423279
1723533636.6857214,23,0.925000011920929
1723533636.6858087,24,0.9199999570846558
1723533636.6858957,25,0.8924999833106995
1723533636.6859822,26,0.9049999713897705
1723533636.6860688,27,0.8849999904632568
1723533636.6861558,28,0.8999999761581421
1723533636.6862426,29,0.9024999737739563
1723533636.6863291,30,0.9049999713897705
1723533636.6864154,31,0.9350000023841858
1723533636.6865025,32,0.9225


==> data/min_constrastive_distances.txt <==
0 0.25984466075897217
1 5.6217504607047886e-05
2 1.148926854133606
3 0.00039214518619701266
4 0.05950973555445671
5 0.12144335359334946
6 0.07823916524648666
7 0.18109218776226044
8 0.0012752274051308632
9 0.6749754548072815
10 0.0010171353351324797
11 0.03574752435088158
12 0.6169065237045288
13 4.914787292480469
14 0.0017597092082723975
15 0.19028794765472412
16 0.04680386930704117
17 0.14458899199962616
18 2.098602771759033
19 1.8788869380950928
20 0.040044087916612625
21 0.003177599748596549
22 0.0060549224726855755
23 1.226895809173584
24 3.940214157104492
25 0.16894403100013733
26 0.021136555820703506
27 1.861993432044983
28 3.072664260864258
29 0.0022964151576161385
30 0.048276059329509735
31 0.01178874634206295
32 0.004368575755506754
33 0.01004789024591446
34 0.011879388242959976
35 0.44211140275001526
36 0.10181015729904175
37 0.05282715708017349
38 0.014609814621508121
39 0.21371665596961975
40 0.0015768026933073997
41 0.5075832605361938
42 0.0007909085252322257
43 0.5291370749473572
44 0.0015079635195434093
45 0.5449143648147583
46 0.023686010390520096
47 38.43882751464844
48 0.25773245096206665
49 0.04539680480957031
50 0.2423308938741684
51 0.000305847788695246
52 0.005741784814745188
53 0.14903366565704346
54 0.001211807131767273
55 0.02502412721514702
56 0.0010294710518792272
57 2.5985159873962402
58 0.0025152028538286686
59 0.02908310666680336
60 0.03113969974219799
61 0.14059516787528992
62 0.0055955396965146065
63 0.10264287143945694
64 0.2851751148700714
65 0.21009595692157745
66 0.0010220325784757733
67 0.011709082871675491
68 0.11582694947719574
69 0.1572325974702835
70 0.00010390419629402459
71 0.04429292306303978
72 0.5045158863067627
73 0.038260567933321
74 1.631060004234314
75 0.05267632007598877
76 0.05546031892299652
77 0.06304563581943512
78 0.0922340676188469
79 49.652034759521484
80 0.055612094700336456
81 0.04190700873732567
82 0.34442272782325745
83 0.047651611268520355
84 0.0323503278195858
85 0.05690937489271164
86 0.1498938798904419
87 0.6667943596839905
88 0.22459785640239716
89 0.00521044759079814
90 2.0257980823516846
91 0.022727731615304947
92 0.0154146458953619
93 0.6147624850273132
94 21.843719482421875
95 0.0018122023902833462


==> data/min_non_constrastive_distances.txt <==
0 0.9093935489654541
1 0.4306459426879883
2 0.005693807732313871
3 0.008527700789272785
4 0.4686744213104248
5 2.5186262130737305
6 0.07322359830141068
7 0.05327600985765457
8 0.05290842801332474
9 0.7751794457435608
10 0.20410889387130737
11 27.649620056152344
12 1.1216230392456055
13 1.0028364658355713
14 0.9703587293624878
15 2.159088134765625
16 0.22938111424446106
17 0.019808055832982063
18 3.1457109451293945
19 0.006596225313842297
20 0.06500884890556335
21 0.04588211700320244
22 0.6939584016799927
23 1.7035623788833618
24 0.029569460079073906
25 1.2315378189086914
26 0.8392780423164368
27 0.5665924549102783
28 0.16807425022125244
29 0.008152426220476627
30 0.11084658652544022
31 1.148730993270874
32 0.08985653519630432
33 2.7500314712524414
34 0.015242022462189198
35 0.0006483012111857533
36 0.07256805151700974
37 0.22399084270000458
38 0.04368643835186958
39 0.0006779389223083854
40 0.4126134514808655
41 0.2928643226623535
42 0.7815480828285217
43 0.5373196601867676
44 0.7096639275550842
45 0.03659825026988983
46 0.0031983479857444763
47 9.00400161743164
48 0.014660319313406944
49 0.04986479505896568
50 0.008205657824873924
51 0.04144913703203201
52 0.03005901537835598
53 0.007468955125659704
54 2.357722043991089
55 1.0897858142852783
56 0.9730515480041504
57 0.06707203388214111
58 0.1342325359582901
59 1.025397777557373
60 0.016752950847148895
61 0.002877036342397332
62 0.042214617133140564
63 0.48017996549606323
64 0.11309930682182312
65 0.22908934950828552
66 0.023540008813142776
67 52.419517517089844
68 0.06865300238132477
69 15.314515113830566
70 0.017069222405552864
71 0.07830607146024704
72 1.5445560216903687
73 0.3435584604740143


==> data/ultra_diverse_.8_iql_lr5e-5_5e-6-mean+std.csv <==
Wall time,Step,Value
1721193724.677319,0,0.0
1721193724.677395,1,0.23983757197856903
1721193724.6774435,2,0.5124527812004089
1721193724.6774843,3,0.6684150695800781
1721193724.677522,4,0.7066017985343933
1721193724.6775577,5,0.7615351676940918
1721193724.6775932,6,0.7132721543312073
1721193724.6776285,7,0.6907998919487
1721193724.6776638,8,0.6609307527542114
1721193724.6776984,9,0.7162023186683655
1721193724.677744,10,0.697474479675293
1721193724.6779478,11,0.7476463913917542
1721193724.6781096,12,0.6809251308441162
1721193724.6782446,13,0.5985610485076904
1721193724.6783752,14,0.7045947909355164
1721193724.6785026,15,0.6510248184204102
1721193724.6786287,16,0.6217136979103088
1721193724.678752,17,0.7338430881500244
1721193724.6788807,18,0.6575572490692139
1721193724.6790056,19,0.6456092596054077
1721193724.6791582,20,0.7298451662063599
1721193724.679265,21,0.7047445774078369
1721193724.6793616,22,0.6839787364006042
1721193724.6794548,23,0.7034160494804382
1721193724.6795537,24,0.6995640397071838
1721193724.6796455,25,0.7019627094268799
1721193724.6797364,26,0.753486692905426
1721193724.679827,27,0.7148808836936951
1721193724.6799173,28,0.6600000262260437
1721193724.6800084,29,0.6848212480545044
1721193724.680099,30,0.711902379989624
1721193724.680189,31,0.7296388149261475
1721193724.6802788,32,0.7524734139442444
1721193724.6803687,33,0.7095775008201599
1721193724.680458,34,0.7909621596336365
1721193724.6805482,35,0.6990967392921448
1721193724.6806383,36,0.7611095905303955
1721193724.680728,37,0.6919398307800293
1721193724.6808176,38,0.6780192852020264
1721193724.6809072,39,0.775311291217804
1721193724.6809976,40,0.7122218012809753
1721193724.6810877,41,0.7001509666442871
1721193724.6811786,42,0.7792736291885376
1721193724.6812682,43,0.724414050579071
1721193724.6813576,44,0.7430950403213501
1721193724.6814473,45,0.7424744963645935
1721193724.681747,46,0.696840226650238
1721193724.6818488,47,0.7627081274986267
1721193724.6819408,48,0.7149044871330261
1721193724.6820314,49,0.6931668519973755
1721193724.6821215,50,0.7618910074234009
1721193724.6822112,51,0.6717506647109985
1721193724.6823018,52,0.7552887201309204
1721193724.682392,53,0.7341718673706055
1721193724.682483,54,0.7506832480430603
1721193724.6825733,55,0.7951285243034363
1721193724.6826644,56,0.7529588341712952
1721193724.682755,57,0.7669731378555298
1721193724.682846,58,0.7780941724777222
1721193724.6829374,59,0.7511132955551147
1721193724.6830275,60,0.7236769199371338
1721193724.6831381,61,0.7609307169914246
1721193724.6832304,62,0.6976351737976074
1721193724.6833346,63,0.7710326910018921
1721193724.6834493,64,0.7488232254981995
1721193724.683538,65,0.758010745048523
1721193724.6836274,66,0.7819045782089233
1721193724.6837158,67,0.7751509547233582
1721193724.6838043,68,0.7235662341117859
1721193724.6838927,69,0.7359153628349304
1721193724.683991,70,0.7069372534751892
1721193724.684079,71,0.7622478604316711
1721193724.6841676,72,0.7337509393692017


==> data/ultra_diverse_.8_iql_lr5e-5_5e-6-mean-std.csv <==
Wall time,Step,Value
1721193724.6998577,0,0.0
1721193724.699891,1,-0.08983758091926575
1721193724.6999135,2,0.07754721492528915
1721193724.6999323,3,0.22158494591712952
1721193724.6999502,4,0.22339819371700287
1721193724.699967,5,0.37846484780311584
1721193724.6999836,6,0.35172784328460693
1721193724.6999998,7,0.3942001163959503
1721193724.700016,8,0.39906924962997437
1721193724.7000322,9,0.4587976932525635
1721193724.7000484,10,0.4175255000591278
1721193724.7001638,11,0.3023535907268524
1721193724.7002695,12,0.42907485365867615
1721193724.7003527,13,0.4014389216899872
1721193724.7004285,14,0.4604052007198334
1721193724.7005012,15,0.4539751708507538
1721193724.7005742,16,0.4782862961292267
1721193724.700646,17,0.5011569261550903
1721193724.7007172,18,0.3924427330493927
1721193724.7007883,19,0.4793907701969147
1721193724.7008584,20,0.5051548480987549
1721193724.700929,21,0.49525541067123413
1721193724.7009993,22,0.5110212564468384
1721193724.7010694,23,0.5065839886665344
1721193724.7011392,24,0.5054359436035156
1721193724.7012093,25,0.5180372595787048
1721193724.7012796,26,0.5715133547782898
1721193724.7013502,27,0.47511908411979675
1721193724.7014203,28,0.42000001668930054
1721193724.7014904,29,0.5251787900924683
1721193724.7015607,30,0.5630975961685181
1721193724.7016313,31,0.475361168384552
1721193724.7017024,32,0.5175266265869141
1721193724.701772,33,0.4754225015640259
1721193724.7018428,34,0.5190378427505493
1721193724.701913,35,0.4509032666683197
1721193724.7019832,36,0.5338903665542603
1721193724.7020533,37,0.38806018233299255
1721193724.7021232,38,0.55198073387146
1721193724.7021935,39,0.5196887254714966
1721193724.7022636,40,0.5327782034873962
1721193724.702335,41,0.5048490166664124
1721193724.7024038,42,0.5157263875007629
1721193724.7024736,43,0.5055859684944153
1721193724.702544,44,0.4769049882888794
1721193724.7026148,45,0.46252551674842834
1721193724.7026849,46,0.49315980076789856
1721193724.702755,47,0.5222918391227722
1721193724.7028255,48,0.500095546245575
1721193724.7028959,49,0.5318331122398376
1721193724.7029774,50,0.5631089806556702
1721193724.7030573,51,0.4532493054866791
1721193724.7031405,52,0.5447112917900085
1721193724.7032156,53,0.5808281898498535
1721193724.7032895,54,0.6193167567253113
1721193724.7033632,55,0.5448715090751648
1721193724.7034354,56,0.5170412063598633
1721193724.703509,57,0.5980268716812134
1721193724.7036097,58,0.44690582156181335
1721193724.7037,59,0.5438867211341858
1721193724.7037907,60,0.5313230752944946
1721193724.7038813,61,0.4990692734718323
1721193724.7039719,62,0.5323648452758789
1721193724.7040625,63,0.5339673161506653
1721193724.7041526,64,0.5261768102645874
1721193724.7042432,65,0.5319892168045044
1721193724.704333,66,0.4480954110622406
1721193724.7044234,67,0.5798490047454834
1721193724.7045135,68,0.5014337301254272
1721193724.7046034,69,0.4540846347808838
1721193724.7046933,70,0.49806272983551025
1721193724.7047834,71,0.5677521824836731
1721193724.7048728,72,0.48624908924102783


==> data/ultra_diverse_.8_iql_lr5e-5_5e-6-mean.csv <==
Wall time,Step,Value
1721193724.7212987,0,0.0
1721193724.721324,1,0.07499999552965164
1721193724.7213395,2,0.29500001668930054
1721193724.721353,3,0.4449999928474426
1721193724.7213662,4,0.4650000035762787
1721193724.7213788,5,0.5699999928474426
1721193724.7213914,6,0.5325000286102295
1721193724.7214036,7,0.5425000190734863
1721193724.721416,8,0.5299999713897705
1721193724.7214282,9,0.5874999761581421
1721193724.7214403,10,0.5575000047683716
1721193724.721494,11,0.5249999761581421
1721193724.7215638,12,0.5550000071525574
1721193724.7216291,13,0.5
1721193724.7216926,14,0.5824999809265137
1721193724.7217557,15,0.5525000095367432
1721193724.721816,16,0.550000011920929
1721193724.7218764,17,0.6175000071525574
1721193724.7219367,18,0.5249999761581421
1721193724.7219965,19,0.5625
1721193724.7220576,20,0.6175000071525574
1721193724.7221174,21,0.6000000238418579
1721193724.7221768,22,0.5975000262260437
1721193724.7222364,23,0.6050000190734863
1721193724.7222962,24,0.6025000214576721
1721193724.7223556,25,0.6100000143051147
1721193724.7224796,26,0.6625000238418579
1721193724.7225056,27,0.5949999690055847
1721193724.722573,28,0.5400000214576721
1721193724.7226393,29,0.6050000190734863
1721193724.7227046,30,0.637499988079071
1721193724.7227676,31,0.6025000214576721
1721193724.7228305,32,0.6349999904632568
1721193724.7228928,33,0.5924999713897705
1721193724.7229624,34,0.6550000309944153
1721193724.7230213,35,0.574999988079071
1721193724.723099,36,0.6474999785423279
1721193724.7231593,37,0.5400000214576721
1721193724.7232182,38,0.6150000095367432
1721193724.7232769,39,0.6475000381469727
1721193724.7233353,40,0.6225000023841858
1721193724.7233934,41,0.6025000214576721
1721193724.7234519,42,0.6474999785423279
1721193724.723518,43,0.6150000095367432
1721193724.723577,44,0.6100000143051147
1721193724.7236352,45,0.6025000214576721
1721193724.7236938,46,0.5950000286102295
1721193724.7237523,47,0.6424999833106995
1721193724.7238102,48,0.6075000166893005
1721193724.7238688,49,0.612500011920929
1721193724.7239273,50,0.6625000238418579
1721193724.723986,51,0.5625
1721193724.7240443,52,0.6500000357627869
1721193724.724103,53,0.6575000286102295
1721193724.7241607,54,0.6850000023841858
1721193724.724219,55,0.6700000166893005
1721193724.724277,56,0.6349999904632568
1721193724.7243352,57,0.6825000047683716
1721193724.724393,58,0.612500011920929
1721193724.7244518,59,0.6474999785423279
1721193724.72451,60,0.6274999976158142
1721193724.7245681,61,0.6299999952316284
1721193724.7246268,62,0.6150000095367432
1721193724.7246847,63,0.6525000333786011
1721193724.7247434,64,0.637499988079071
1721193724.7248018,65,0.6449999809265137
1721193724.7248597,66,0.6150000095367432
1721193724.7249188,67,0.6775000095367432
1721193724.7249777,68,0.612500011920929
1721193724.7250364,69,0.5950000286102295
1721193724.7250955,70,0.6025000214576721
1721193724.7251546,71,0.6650000214576721
1721193724.7252135,72,0.6100000143051147


==> data/ultra_play_.8_iql_lr5e-5_5e-6-mean+std.csv <==
Wall time,Step,Value
1721114026.1071315,0,0.0
1721114026.107162,1,0.10963525623083115
1721114026.1071804,2,0.4682564437389374
1721114026.1071951,3,0.660836398601532
1721114026.107209,4,0.7658325433731079
1721114026.107222,5,0.7314258813858032
1721114026.1072345,6,0.7014222741127014
1721114026.107247,7,0.6963767409324646
1721114026.1072598,8,0.681230366230011
1721114026.1072717,9,0.7046397924423218
1721114026.1072838,10,0.6236551403999329
1721114026.1073928,11,0.6061280369758606
1721114026.107755,12,0.6673962473869324
1721114026.1078885,13,0.6208319067955017
1721114026.1079762,14,0.5431725382804871
1721114026.108041,15,0.6549580097198486
1721114026.1081042,16,0.6304752230644226
1721114026.1081681,17,0.6381825804710388
1721114026.1082323,18,0.6367536187171936
1721114026.1082957,19,0.638515293598175
1721114026.1083586,20,0.6652676463127136
1721114026.108422,21,0.6623654365539551
1721114026.1084852,22,0.6634990572929382
1721114026.1085484,23,0.6456348896026611
1721114026.1086116,24,0.6746177077293396
1721114026.1086748,25,0.6344139575958252
1721114026.1087377,26,0.7079470753669739
1721114026.1088006,27,0.5851284861564636
1721114026.1088636,28,0.710027277469635
1721114026.1089263,29,0.7105539441108704
1721114026.108989,30,0.6801518797874451
1721114026.1090517,31,0.716683030128479
1721114026.1091146,32,0.706042468547821
1721114026.1091776,33,0.7463043928146362
1721114026.10924,34,0.6818953156471252
1721114026.1093023,35,0.6654536128044128
1721114026.1093645,36,0.7079215049743652
1721114026.109427,37,0.7216556072235107
1721114026.1094894,38,0.7485384941101074
1721114026.1095517,39,0.7034422755241394
1721114026.1096144,40,0.7899137735366821
1721114026.1096768,41,0.7489603757858276
1721114026.1097395,42,0.770783543586731
1721114026.1098018,43,0.7032832503318787
1721114026.1098647,44,0.78147953748703
1721114026.1099272,45,0.7810984253883362
1721114026.10999,46,0.7146067023277283
1721114026.110052,47,0.7189628481864929
1721114026.1101148,48,0.6369045376777649
1721114026.1101778,49,0.7523528933525085
1721114026.1102402,50,0.707321286201477
1721114026.1103027,51,0.670952320098877
1721114026.1103654,52,0.736655592918396
1721114026.1104279,53,0.7686169743537903
1721114026.110491,54,0.7140625715255737
1721114026.1105535,55,0.6885972619056702
1721114026.110616,56,0.7880940437316895
1721114026.1106782,57,0.7275282144546509
1721114026.1107404,58,0.6734228730201721
1721114026.1108022,59,0.7816115021705627
1721114026.1108644,60,0.7182962894439697
1721114026.1109262,61,0.7004687786102295
1721114026.1109884,62,0.6995176076889038
1721114026.1113908,63,0.7445948123931885
1721114026.1114547,64,0.6970971822738647
1721114026.111499,65,0.7379094362258911
1721114026.1115367,66,0.6961891651153564
1721114026.1115723,67,0.7534609436988831
1721114026.1116068,68,0.7281510829925537
1721114026.1116414,69,0.7271419763565063
1721114026.1117687,70,0.716376781463623
1721114026.111855,71,0.7553566098213196
1721114026.1119385,72,0.6759650707244873
1721114026.1120245,73,0.7016849517822266
1721114026.1121058,74,0.7422478795051575


==> data/ultra_play_.8_iql_lr5e-5_5e-6-mean-std.csv <==
Wall time,Step,Value
1721114026.126435,0,0.0
1721114026.1264718,1,-0.024635259062051773
1721114026.1264975,2,0.0567435547709465
1721114026.12652,3,0.10916360467672348
1721114026.1265414,4,0.24916742742061615
1721114026.1265624,5,0.3035741150379181
1721114026.1265833,6,0.37857773900032043
1721114026.126604,7,0.3986232578754425
1721114026.1266246,8,0.32876962423324585
1721114026.1266453,9,0.37036019563674927
1721114026.126666,10,0.38134485483169556
1721114026.1268795,11,0.3738720118999481
1721114026.126903,12,0.3576037287712097
1721114026.126924,13,0.344168096780777
1721114026.1269448,14,0.4668274521827698
1721114026.1270251,15,0.31504201889038086
1721114026.12715,16,0.38952475786209106
1721114026.1272218,17,0.3968174159526825
1721114026.1272993,18,0.3982463777065277
1721114026.127377,19,0.4114847481250763
1721114026.1274545,20,0.3447323739528656
1721114026.1275296,21,0.2976345717906952
1721114026.1276073,22,0.35150089859962463
1721114026.1276846,23,0.41436511278152466
1721114026.1277628,24,0.3853822648525238
1721114026.1278403,25,0.38058608770370483
1721114026.127919,26,0.322052925825119
1721114026.1279964,27,0.3348715007305145
1721114026.1280737,28,0.4149727523326874
1721114026.1281505,29,0.3344460427761078
1721114026.1282275,30,0.3448481559753418
1721114026.1283026,31,0.4683169424533844
1721114026.12838,32,0.38895753026008606
1721114026.1284578,33,0.41369563341140747
1721114026.1285348,34,0.3931047022342682
1721114026.1286116,35,0.4445463716983795
1721114026.1286886,36,0.37707844376564026
1721114026.1287653,37,0.443344384431839
1721114026.1288416,38,0.3614615201950073
1721114026.1289182,39,0.46655774116516113
1721114026.1289954,40,0.50008624792099
1721114026.1290722,41,0.4760396480560303
1721114026.129149,42,0.404216468334198
1721114026.1292257,43,0.45171675086021423
1721114026.1293032,44,0.3835204541683197
1721114026.129381,45,0.5589016079902649
1721114026.1294575,46,0.39039334654808044
1721114026.1295342,47,0.46603715419769287
1721114026.1296115,48,0.4230954945087433
1721114026.1296883,49,0.4126471281051636
1721114026.129765,50,0.4326786994934082
1721114026.1298418,51,0.504047691822052
1721114026.129919,52,0.45834437012672424
1721114026.129997,53,0.4213830232620239
1721114026.130074,54,0.4559374451637268
1721114026.1301508,55,0.4564027488231659
1721114026.1302278,56,0.48690593242645264
1721114026.1303046,57,0.44247180223464966
1721114026.1303809,58,0.5215771198272705
1721114026.1304574,59,0.5533885359764099
1721114026.1305335,60,0.5067036747932434
1721114026.1306112,61,0.5095312595367432
1721114026.130688,62,0.47048237919807434
1721114026.1307652,63,0.5004051923751831
1721114026.130843,64,0.53790283203125
1721114026.1309195,65,0.46709057688713074
1721114026.1309958,66,0.523810863494873
1721114026.1310902,67,0.47653907537460327
1721114026.1311622,68,0.45184895396232605
1721114026.1312253,69,0.5878580808639526
1721114026.131288,70,0.41862326860427856
1721114026.1313503,71,0.5146433711051941
1721114026.1314194,72,0.4890349507331848
1721114026.131482,73,0.528315007686615
1721114026.1315439,74,0.5477521419525146


==> data/ultra_play_.8_iql_lr5e-5_5e-6-mean.csv <==
Wall time,Step,Value
1721114026.1457312,0,0.0
1721114026.145763,1,0.042500000447034836
1721114026.1457827,2,0.26249998807907104
1721114026.1458,3,0.38499999046325684
1721114026.1458166,4,0.5074999928474426
1721114026.1458323,5,0.5174999833106995
1721114026.1458478,6,0.5400000214576721
1721114026.1458638,7,0.5475000143051147
1721114026.1458793,8,0.5049999952316284
1721114026.145895,9,0.5375000238418579
1721114026.1459103,10,0.5024999976158142
1721114026.1459703,11,0.49000000953674316
1721114026.1460447,12,0.512499988079071
1721114026.1461143,13,0.48249998688697815
1721114026.146183,14,0.5049999952316284
1721114026.1462507,15,0.48500001430511475
1721114026.1463187,16,0.5099999904632568
1721114026.146386,17,0.5174999833106995
1721114026.1464539,18,0.5174999833106995
1721114026.146521,19,0.5249999761581421
1721114026.1465893,20,0.5049999952316284
1721114026.1466553,21,0.47999998927116394
1721114026.1467223,22,0.5074999928474426
1721114026.1467888,23,0.5299999713897705
1721114026.1468556,24,0.5299999713897705
1721114026.1469219,25,0.5074999928474426
1721114026.1469889,26,0.5149999856948853
1721114026.1470673,27,0.46000000834465027
1721114026.1471376,28,0.5625
1721114026.1472044,29,0.5224999785423279
1721114026.147271,30,0.512499988079071
1721114026.1473377,31,0.5924999713897705
1721114026.147404,32,0.5475000143051147
1721114026.1474702,33,0.5799999833106995
1721114026.147536,34,0.5375000238418579
1721114026.1476028,35,0.5550000071525574
1721114026.1476688,36,0.5425000190734863
1721114026.1477349,37,0.5824999809265137
1721114026.1478012,38,0.5550000071525574
1721114026.1478682,39,0.5849999785423279
1721114026.1479344,40,0.6449999809265137
1721114026.148001,41,0.612500011920929
1721114026.1480675,42,0.5875000357627869
1721114026.148134,43,0.5774999856948853
1721114026.1482003,44,0.5824999809265137
1721114026.148266,45,0.6700000166893005
1721114026.148332,46,0.5525000095367432
1721114026.1483984,47,0.5924999713897705
1721114026.148465,48,0.5299999713897705
1721114026.1485314,49,0.5824999809265137
1721114026.1485972,50,0.5699999928474426
1721114026.1486635,51,0.5875000357627869
1721114026.1487298,52,0.5975000262260437
1721114026.1487956,53,0.5950000286102295
1721114026.148862,54,0.5849999785423279
1721114026.14893,55,0.5724999904632568
1721114026.1489966,56,0.637499988079071
1721114026.149063,57,0.5849999785423279
1721114026.1491296,58,0.5975000262260437
1721114026.1491957,59,0.6675000190734863
1721114026.1492617,60,0.612500011920929
1721114026.1493278,61,0.6050000190734863
1721114026.1493936,62,0.5849999785423279
1721114026.1494594,63,0.6225000023841858
1721114026.1495254,64,0.6175000071525574
1721114026.1495912,65,0.6025000214576721
1721114026.1496575,66,0.6100000143051147
1721114026.1497233,67,0.6150000095367432
1721114026.149789,68,0.5900000333786011
1721114026.1498551,69,0.6575000286102295
1721114026.149921,70,0.5674999952316284
1721114026.149987,71,0.6349999904632568
1721114026.1500533,72,0.5824999809265137
1721114026.1501195,73,0.6150000095367432
1721114026.1501856,74,0.6449999809265137

